Walking Out of the Weisfeiler Leman Hierarchy: Graph Learning Beyond Message Passing

We propose CRaWl, a novel neural network architecture for graph learning. Like graph neural networks, CRaWl layers update node features on a graph and thus can freely be combined or interleaved with GNN layers. Yet CRaWl operates fundamentally different from message passing graph neural networks. CRaWl layers extract and aggregate information on subgraphs appearing along random walks through a graph using 1D Convolutions. Thereby it detects long range interactions and computes non-local features. As the theoretical basis for our approach, we prove a theorem stating that the expressiveness of CRaWl is incomparable with that of the Weisfeiler Leman algorithm and hence with graph neural networks. That is, there are functions expressible by CRaWl, but not by GNNs and vice versa. This result extends to higher levels of the Weisfeiler Leman hierarchy and thus to higher-order GNNs. Empirically, we show that CRaWl matches state-of-the-art GNN architectures across a multitude of benchmark datasets for classification and regression on graphs.

==> author-feedback.txt <==
Reviewer 9Kh9

Strengths:

    The work is well written and motivated well.
    The explanation on the theory is clear and extensive. I appreciate that the authors transparently show strengths and limitations of the proposed method.
    Experiments show the advantages of the proposed approach, e.g., over the datasets MOLPCBA and CSL.

Weaknesses:

    Although the explanation on the theory is clear, I have some concerns on the value of the theory. By checking the proof of theorem 3, if I understand correctly, the proof is actually not only suitable for the graphs that k-WL fails to distinguish. It can also be applied to any connected non-isomorphic graph pairs, as long as the walks have length O(n^3) (suppose n many nodes and n^2 many edges). The only condition needed here is that graphs are connected. This poses a concern that how this algorithm can be so powerful. With some further thoughts, I noticed that there are some missing logical components in the proof.

a) First, the authors did not prove why the needed sample size m is O(n). The proof asks for sufficiently many sampled walks ("last sentence in Sec. 3.1").

b) Second, the proof logic is to leverage the fact (observation 1) that if the structure feature matrix X keeps the same between two graphs, the two graph will be isomorphic. This matches expectation. Essentially, the random walk associated the nodes with an order which determines the row indices in X. Then, the comparison between two unlabeled graphs reduces to comparing two labeled graphs. Of course, if the latter two are isomorphic, the former two are isomorphic. But to surely demonstrate the former two are non-isomorphic, one should enumerate all possible orders of the nodes, i.e., the walk samples in the order O(n!). I am not sure how the authors can prove that only O(n) many walks are sufficient. Moreover, even if O(n) many walks can determine it with high probability, theorem 3 should be claimed rigorously, i.e., with a language in probability instead of surely.

    The proposed method is kind of complex. As observed above in the theory, essentially, the algorithm uses sampled walks to determine an order of the nodes. Each constructed matrix will be at least of nn sizes. So now, each walk becomes a nn matrix that needs a CNN to encode. Also, as suggested by the paper, the number of walks should be at least O(n). So, the overall complexity is much higher than MPNN.

    Some missing references: Using sampling walks and encoding walks for graph representation learning are not new. The local identity idea read similar to those adopted by anonymous walks [1], which have been adopted to represent graphs based on neural network encoding [2,3]. Using CNNs on random walks to represent graphs has also been considered before [4].

[1] Anonymous Walk Embeddings [2] Inductive Representation Learning in Temporal Networks via Causal Anonymous Walks [3] Algorithm and System Co-design for Efficient Subgraph-based Graph Representation Learning [4] Path Integral Based Convolution and Pooling for Graph Neural Networks



Response:

We thank the Reviewer for the feedback and questions.

We will of course update the related work section to include the mentioned works and make clear in how far our approach differs from previous work. Thanks a lot for pointing those out.

Regarding the theory questions, we do make the assumption that the CNN filter is a multi-layer perceptron and thus universal (although universality needs a very wide hidden layer).
Therefore, the CNN can theoretically memorize all orderings for a given graph if the window size and walk length are in O(n^2).
Instead, we can fix both the window size and the walk length in O(k^2) and still distingush arbitrarily large graphs that k-WL does not distinguish.

We would like to emphasize that the main tool of the proof is that random walks of quadratic length are expected to visit all nodes of a connected graph.
The statement in a) is indeed correct, the proof talks about the probability of a single walk being able to distinguish the two graphs. 
Hence, for distinguishability with probability 1-\delta, it would suffice to use O(\log 1/\delta walks).

#### Why are O(n) walks needed/sufficient? What model of distinguishable do we use? Do we want to rephrase the result in terms of probability/high probability? Probably yes!

Comparing the orderings of graphs is moved to the CNN where we assumed that each CNN filter is a multi-layer perceptron and thus universal (although universality needs a very wide hidden layer). We thus assume that whenever any feature matrix from R_G is input to  the CNN filter, it is able to detect that, exploiting the universality of MLPs. The trick is to use a one-sided error, i.e. use CRaWl to single out matrices that fully describe G and state that the graph must have been H if none of the walks found out that it is G. We will make this step more explicit.

The complexity needed is indeed large, essentially we need to process feature matrices for a window size of O(k^2), i.e. processing feature matrices of size O(k^4).
In comparison, a higher-order MPGNN following the WL-hierarchy needs to work on all k-tuples of a graph. For a graph of order O(k) this results in a runtime in O(k^k). 
In order to detect the difference between the two graphs, one could use a (k+1)-GNN whose runtime is clearly much worse than CRaWl. 
Overall, worst-case complexity comparisons are complicated since both models have strengths in totally different regimes.



New Response:

We thank the Reviewer for the feedback and questions.

We will of course update the related work section to include the mentioned works and make clear in how far our approach differs from previous work. Thanks a lot for pointing those out.
When skimming over the "Path integral" paper, this looks more like an interesting variant of a multi-hop MPGNN than something actually exploiting random walks or CNNs. Please correct us, if We are wrong here.

Regarding the theory questions:

    Although the explanation on the theory is clear, I have some
      concerns on the value of the theory. By checking the proof of
      theorem 3, if I understand correctly, the proof is actually not only
      suitable for the graphs that k-WL fails to distinguish. It can also
      be applied to any connected non-isomorphic graph pairs, as long as
      the walks have length O(n^3) (suppose n many nodes and n^2 many
      edges). The only condition needed here is that graphs are
      connected. This poses a concern that how this algorithm can be so
      powerful.

You are right, with sufficiently large window size, in principle CRaWl will be able to distinguish any two graphs. 
However, the size of the MLPs in the CNN filters will have to be very large (exponential in the graph size), so this does not scale.
However, for the comparison with k-WL note that the relevant values of k are small, because k-WL quickly becomes completely intractable for k larger than, say, 3. 
In Theorem 3, we can choose both the window size and the walk length in $\mathcal{O}(k^2)$ and still distingush arbitrarily large graphs that k-WL does not distinguish.

    a) First, the authors did not prove why the needed sample size m is
      O(n). The proof asks for sufficiently many sampled walks ("last
      sentence in Sec. 3.1").

In the proof we employ a standard Monte-Carlo sampling argument. 
We have shown that Crawl distinguishes the graphs based on a single random walk with probability at least $\frac{1}{2}$. 
In order to distinguish the two graphs with probability at least $1-\epsilon$, we need to use at least $m \geq \log \frac{1}{\epsilon}$ repetitions or random walks.
The theorem is indeed better phrased in terms of probabilities and we will update it accordingly.

    b) Second, the proof logic is to leverage the fact (observation 1)
      that if the structure feature matrix X keeps the same between two
      graphs, the two graph will be isomorphic. This matches
      expectation. Essentially, the random walk associated the nodes with
      an order which determines the row indices in X. Then, the comparison
      between two unlabeled graphs reduces to comparing two labeled
      graphs. Of course, if the latter two are isomorphic, the former two
      are isomorphic. But to surely demonstrate the former two are
      non-isomorphic, one should enumerate all possible orders of the
      nodes, i.e., the walk samples in the order O(n!). I am not sure how
      the authors can prove that only O(n) many walks are
      sufficient. Moreover, even if O(n) many walks can determine it with
      high probability, theorem 3 should be claimed rigorously, i.e., with
      a language in probability instead of surely.

You are right that there is a hidden exponential dependence on k, but this is in the universality assumption for the CNN filters and not in the number of samples. 
To distinguish nonisonorphic graphs G and H, the function the filters need to learn is "there is a copy of G in my window (in any order)". 
Arguably, the universality assumption is not practical, but it is often made in expressiveness results (for example, Xu et al. (2019) on GNNs and WL).

Actually, in our specific setting, we could avoid the universality assumption and the exponential blow-up. 
It is known that the graphs coming out of the CFI construction can be distinguished by a polynomial size circuit, and this circuit can be emulated by the MLP in the CNN filter. 
However, carrying this out in detail is quite complicated (and would require a refined model of the CNN filters). 
It does not seem this is worth the effort, because in the end the result remains the same, and the intuitive argument is also the same, so this would not give any new insights.

    The proposed method is kind of complex. As observed above in the
      theory, essentially, the algorithm uses sampled walks to determine
      an order of the nodes. Each constructed matrix will be at least of
      nn sizes. So now, each walk becomes a nn matrix that needs a CNN to
      encode. Also, as suggested by the paper, the number of walks should
      be at least O(n). So, the overall complexity is much higher than
      MPNN.

The walk feature matrices are of size $\mathcal{O}(\ell s)$ and in practice the window size $s$ is typically much smaller than $n$ with typical values below 10.
The asymptotic runtime is higher than that of MPNNs, but this is a common drawback of many architectures stronger than 1-WL.
We are expanding the section "Asymptotic Runtime" in the revised version to clarify this further.



-------------------------------
Reviewer 3MCo

Q1:
Even though the proposed approach simulates random walks over the graph, it appears that walks themselves cannot capture structural properties of the graph, while they also empirically seem to yield inferior performance when used on their own. This is why the authors introduce the adjacency and identity encodings. But then, one could think of the feature matrices as connected subgraphs sampled from the graph. I would like the authors to comment on that and also discuss how the proposed model is related to subgraph GNNs.

A1:
The sampled walklets can indeed be viewed as subgraphs. Therefore, there are methodological similarities to subgraph GNNs.
The key difference are the features we construct for each walklet (or subgraph) and the way these features are embedded.
Subgraph GNNs process subgraphs with MPGNNs, thereby tieing their expressivity to the WL-hierarchy.
We instead define complete binary encodings of the subgraph structure which are effectively embedded by an MLP implemented through 1D-Convolutions.
Our representation is non-unique and depends on the vertex order with which the subgraph is randomly traversed.
This major methodological difference is what seperates CRaWl from the entire WL-hierarchy.
We can emphasize the relation to subgraph GNNs more clearly in the final version.


Q2:
To apply the proposed model to some dataset, one needs to specify the values of several hyperparameters (e.g., length of walk, window size, etc.). Is there a principle or rule of thumb for selecting the values such that the desired performance is achieved? Did the experiments on the real-world datasets provide any insights? This would be much appreciated by a practitioner who does not have the time to experiment with different combinations of hyperparameter values and does not also have any knowledge about how to choose them.

A2:
While some tuning is always needed for optimal performance, we found our default configuration of walk length 50 and window size 8 a robust initial setting across all datasets.
A window size of at least 6 is critical on molecular data to capture organic rings, as shown on Section 5.1.
If overfitting is observed, reducing the number or length of walks is a simple and effective measure to improve performance.  
During validation we observed monotonic improvements for increasing walklengths, with diminishing returns above l=150.
Therefore, a simple heuristic for evaluation is to increase the walk length to the maximum that fits into GPU memory.

Q3:
The authors claim that the proposed model detects long range interactions between nodes. However, this is shown neither theoretically nor experimentally. There are now available some datasets that require a method to perform long range interaction reasoning in order to achieve strong performance [1]. I would suggest the authors evaluate the proposed model on some of these datasets.

A3:
We will evaluate CRaWl on LRGB and add results to the paper or the appendix.


Q4:
The proposed model achieves competitive results on ZINC and MOLPCBA, but on the 3 considered TUDatasets (results reported in Table 6) its performance is not that impressive. Is there a specific reason behind that? The number of samples of these datasets is much smaller than the number of samples of ZINC and MOLPCBA. Could this be the reason for the the performance drop?

A4:
The size of the datsets is likely the main reason. As CRaWl is able to detect local structures in fine detail it is also able to overfit when few training graphs are present.


Q5:
The proof of the first part of Theorem 1 makes some assumptions that do not make fully sense and in my view, the authors should provide some explanations.
- First of all, the considered instance of the model is very different from the model one would use in a real-world application. The authors assume that both the walk length and the window size are equal to 12n². That would mean that the number of elements of the feature matrix is in the order of O(n⁴) which would be prohibitive for real graphs.

A5a: The parameter setting is an artefact of the proof. The k is the WL-dimension and hence usually not large, the relevant values for k are 2,3 (since k-WL with large k is prohibitive anyway). The construction already works on graphs of size O(k^2), but of course the theorem then also also holds for graphs of size n much larger than k^2.

- Then, the authors claim that by the universality of the CNN filters, the model can approximate function f. However, if I am not wrong, in this case, the CNN is equivalent to a fully-connected layer that maps the feature matrix into a scalar. Two walks that visit the same nodes in the opposite order encode the same information but the emerging feature matrices are very different from each other. This is not captured by a typical CNN which does not exhibit such invariance properties. Moreover, the cardinalities of sets R_G, R_H and S are very large (since different walks give rise to different feature matrices) and the components of their elements are not continuous. Thus, I really doubt a fully-connected layer can learn to approximate function .

A5b: Again, we should think of small values of k here. 

Having said that, clearly this is a theoretical result, for larger values of k we will not be able to learn such filters. However, for larger k, k-GNNs are are also a purely theoretical idea because they need n^k nodes.



-----------------------
Response:

We thank the reviewer for the positive and constructive feedback. 

Let us address the main comments and questions: 

The sampled walklets can indeed be viewed as subgraphs. Therefore, there are methodological similarities to subgraph GNNs.
The key difference are the features we construct for each walklet (or subgraph) and the way these features are embedded.
Subgraph GNNs process subgraphs with MPGNNs, thereby tieing their expressiveness to the WL-hierarchy.
We instead define complete binary encodings of the subgraph structure which are effectively embedded by an MLP implemented through 1D-Convolutions.
Our representation is non-unique and depends on the vertex order with which the subgraph is randomly traversed.
This major methodological difference is what separates CRaWl from the entire WL-hierarchy.
We can emphasize the relation to subgraph GNNs more clearly in the final version.

While some tuning is always needed for optimal performance, we found our default configuration of walk length 50 and window size 8 to be a robust initial setting across all datasets.
A window size of at least 6 is critical on molecular data to capture organic rings, as shown on Section 5.1.
If overfitting is observed, reducing the number or length of walks is a simple and effective measure to improve performance.  
During validation we observed monotonic improvements for increasing walklengths, with diminishing returns above l=150.
Therefore, a simple heuristic for evaluation is to increase the walk length to the maximum that fits into GPU memory.

We will evaluate CRaWl on LRGB and add the results to the revised version. On the TUDatasets the size of the datasets is likely the main reason for the results. As CRaWl is able to detect local structures in fine detail it is also able to overfit when few training graphs are present.

The parameter setting is an artifact of the proof. The \(k\) is the WL-dimension and hence usually not large, the relevant values for \(k\) are 2,3 (since k-WL with large k is prohibitive anyway). The construction already works on graphs of size \(\mathcal{O}(k^2)\), but of course the theorem then also also holds for graphs of size n much larger than \(k^2\).
Having said that, clearly this is a theoretical result, for larger values of \(k\) we will not be able to learn such filters. However, for larger \(k\), k-GNNs are are also a purely theoretical idea because they need \(n^k\) nodes.


We will also address the typos that were kindly pointed out. 









-----------------------

Reviewer UkCv:

Summary Of Contributions:

This paper proposes a new GNN, CRaWl, whole layers first sample random walkers from the input graph and then apply 1D-CNN to the encoded representations of subgraphs induced by the random walkers. The expressive power of CRaWl is compared with that of the k-WL algorithm (and thus with Message Passing-based GNN). It is shown that these two are incomparable: On the one hand, there exist graph pairs that CRaWl can identify with window size and path length O(k^2) but not by k-WL. On the other hand, there exist graph pairs that can be easily identified by 1-WL but not by CRaWl with window size and path length O(n), where n is the number of nodes in a graph. Finally, CRaWl is applied to synthesis and real graph classification problems to elucidate the prediction performance and robustness in terms of hyperparameters and random walk sampling strategies.
Strengths And Weaknesses:

Strengths

    As opposed to other random-walk-based GNNs, the expressive power of the proposed method is provably beyond the WL hierarchy.
    Writing is clear. I can easily understand the main point of the paper.
    Reproducibility of numerical experiments is high.

Weaknesses

    Relation to other random-walk-based GNNs is not discussed in depth.
    The superiority of the proposed method in terms of implementation is not discussed (See Claim and Evidence)
    Performance gain of the proposed method empirically on node prediction tasks is moderate.

Claim and Evidence

This paper's main claims are as follows:

    CRaWl's expressive power for the graph isomorphism problems is incomparable to MPNNs.
    CRaWl's architecture suits today's computing environments, such as GPUs.
    CRaWl's empirical prediction performance is comparable to that of SOTA GNNs.

The first claim corresponds to Theorem 1. As far as I have checked the proof, this claim is correct. The second claim is not numerically verified if I do not miss any information. However, since the architecture consists of random walk samplers and 1D-CNNs, I expect that the architecture is suitable for implementation on GPUs. Nevertheless, I am not sure this feature is a distinguished characteristic of the proposed method because we can implement usual MPNNs efficiently on GPUs for graph prediction problems where we have many small graphs. The third claim has been tested on several types of graph datasets, including molecular datasets (MOLPCBA, ZINC), image datasets (MNIST, CIFAR10), and synthesis datasets (CSL). In addition, this paper compares with MPNN models mentioned in the related work. The code is provided as supplementary material explaining the dataset partitions and hyperparameters. Therefore, their results certainly justify the practical performance on graph prediction tasks. On the other hand, performance gain on node prediction tasks is limited (Appendix B.)

Considering the above points, I think the evidence generally supports these claims, although some parts are not verified.

Requested Changes:

I think the following questions are natural. From the perspective of novelty and significance, it would be desirable to answer these questions. However, as stated in TMLR's acceptance criteria, answering these questions is not mandatory.

    Does the representations obtained with CRaWl capture different features of graphs compared with MPNN representations?
    This paper does not compare the proposed method with the random walk-based GNNs introduced in Related Work. Is CRaWl's performance betternthan them?

Requested Changes

    P.2, Section 1.1: This paper refers to Wu et al. (2020) as a reference for Message Passing GNN. However, since MPNN was proposed by Gilmer et al. (2017), I think Gilmer et al. (2017) is appropriate.
    P.2, Section 1.1, Related Work mentioned existing studies on MPNNs, subgraph GNNs, and random walk-based GNNs. However, their relevance to this study needs to be discussed, at least explicitly. In particular, it would be better to discuss how the proposed methods are positioned in the line of research of random walk-based GNNs. For example, what problems can existing methods not solve, and how does the proposed method solve them?
    P.8, Theorem 2: It is claimed that G and G' cannot be "distinguished" by CRaWl of certain parameters. However, this concept is not mathematically defined. Does it mean X(G) = X(G')? If so, I think it is clearer and more straightforward to state it directly.
P.13, Table 1: What do boldface characters represent?
P.13, Section 4.3: I suggest clarifying when and where the leaderboard was obtained.
P.21, Appendix A.1: missing reference to a section.



---------------------------
Response:

We thank the reviewer for the thoughtful feedback. 

Let us address the main questions:

Regarding hardware utilization (second claim): Random walks can be sampled either on the GPU or multi-threaded on the CPU while loading data. 1D-CNNs are of course highly optimized for GPUs. When implemented right, CRaWl will run with a GPU utilization close to 100% and have similar wall-clock runtime for training as advanced MPNN layers. We do not claim that this distinguishes CRaWl from MPNNs, which are of course also highly efficient on modern hardware. 
We do provide some numbers comparing the two in Table 5. Note that the numbers provided for absolute train times of MPNNs are notoriously sparse in Graph Learning literature. The main point of the table is to demonstrate that training CRaWl does not take significantly longer than training MPNNs on similar hardware.

Regarding the relationship to Subgraph GNNs and Random Walk GNNs: 
CRaWl shares conceptual similarities to Subgraph GNNs, as the walklets can be viewed as subgraphs sampled from a distribution based on walks. However, the manner with which these subgraphs are embedded differs fundamentally, as CRaWl does not make use of MPNNs. Instead, for each subgraph (or walklet) we processes explicit binary encodings of the structure with an MLP that is implemented through a 1D-CNN. This methodological difference is the key reason for CRaWl's incomparability to the WL-hierarchy.
Random-walk-based GNNs like RAW-GNN aggregate node features along random walks using RNNs. Critically, these methods do not add explicit structural features and mostly aim at node- and link-level tasks where local structural detail is of lesser importance. In comparison, we focus on graph-level tasks where the detection of structural details is of high importance and a bottleneck of standard GNN architectures. Molecular data in particular constitutes a domain that CRaWl is very well suited for. We also note that the additional experiments with CRaWl in Appendix B also use graph-level datasets, although these are small and lack standardized splits.
We can highlight these differences more clearly in the revised version. 

With regards to the features captured by the graph embeddings: With the experiment on the CSL dataset we do demonstrate that CRaWl does learn to extract features that are not accessible to standard MPNNs. On real world datasets it is harder to quantify the degree to which the graph features captured in the embeddings overlap with those extracted by MPNNs. However, the strong predictive performance indicates that the features CRaWl extracts are at least as useful as those captured by MPNNs.

Regarding the question on Theorem 2: For this theorem \(\mathcal{X}(G)=\mathcal{X}(G')\) holds and is the reason why CRaWl can not distinguish the graphs. However, there are cases where \(\mathcal{X}(G)\neq\mathcal{X}(G')\) yet CRaWl will still fail to distinguish the graphs with high probability. We formalize this in the paragraphs after Theorem 2 and will try to highlight these definitions more clearly.

In Table 1 we highlight the best result. Any other result with a mean inside the standard deviation is considered to be statically identical and also highlighted. 

We will also incorporate the constructive suggestions on citations and references.



----------------------------------
Reviewer RF6X:

On the positive side:

    I believe it is very important to explore expressivity hierarchies other than WL. I applaud the authors for proposing a simple and elegant method that does exactly this.
    The proposed method, CRaWl, is certainly capable of extracting additional meaningful structure from the graph, and therefore clearly ticks the "1-WL outperformance" box that these papers should all have.
    The theoretical work is solid and well-motivated.

On the negative side:

    The scalability analysis of the model could have been executed better. Specifically, Table 5 is quite uninformative as it stands, with non-CRaWl numbers reported very scarcely. Given the model's very different mode of operation compared to a traditional GNN, It would be very useful to supplement the computational complexity analysis with additional runtime comparisons.
    When discussing the "asymptotic runtime", the authors write "Let us emphasize that this [superlinear complexity] is a common drawback of architectures which are not bounded by 1-WL". In my opinion, this claim needs to be better qualified to avoid confusion. For example, even computing very rudimentary structural features, or even purely random node features (Sato et al.), already leads to being able to distinguish more graphs than 1-WL. The complexity of such approaches is linear in the graph size. I invite the authors to better qualify this statement.

Requested Changes:

See the weaknesses section above.

To further specify the first bullet point, if possible, please provide running times for more baseline models, on more datasets, to expand the findings of Table 5. If such numbers are not publicly available, the authors could consider making their own implementation.



Response:

We thank the Reviewer for the positive and helpful response.

We agree that Table 5 is to sparse and we will extend it with additional baseline results.

We will also expand the section on the asymptotic runtime as suggested. 
While random node features (Sato et al.) boost theoretical expressiveness with minimal overhead, the performance gain observed on real-world classification tasks is marginal.
A good example of precomputed structural features with significant performance gains on real-world datasets is GSN (Bouritsas et al.).
However, its (worst case) precomputation runtime is in $\mathcal{O}(|V|^k)$, where $k$ is the size of the considered subgraphs.
Higher order $k$-GNNs (Morris et al.) have a runtime in $\mathcal{O}(|V|^k)$ and Graph Transformers (Dwivedi et al.) usually require $\mathcal{O}(|V|^2)$.
We can add a more precise discussion on this to the revised paper.


------------------------------------------

Reviewer P2Wb

Strengths:

    The paper is well motivated and easy to follow.

    The paper extends on ideas that allow to utilize efficient 1D operations in cuda, such as [1],[2]. The extension is both theoretical and technical, so the contribution is significant.

    The paper experiments with several datasets and shows a remarkable improvement over baselines methods.

    The authors also conduct an ablation study to learn about the influence of the hyperparameters, such as the length of the walk.

Overall, I think that the paper is very solid and should be accepted, after minor changes.

Weaknesses:

    The authors lack some background material such as a comparison with earlier models that propose a similar approach (although different, and the proposed method significantly extends them), such as [1],[2].

    There are several typos and broken references throughout the paper - additional passes on the text should clear them out.

    With respect to the theoretical representation power of the proposed method, I think it would be beneficial if the authors experiment and report the obtained MAE on the substructure counting dataset from GIN-AK (which is already cited and compared with by the authors)

[1] Path Integral Based Convolution and Pooling for Graph Neural Networks

[2] pathGCN: Learning General Graph Spatial Operators from Paths
Requested Changes:

I would like to see the authors respond to points 1-3 in my 'weaknesses' report. As stated in my review, I think that after appropriately addressing these points, the paper should be accepted.



Response:

We thank the Reviewer for the constructive suggestions.

We will add the missing comparison and fix the mentioned typos and references.

We are also currently evaluating CRaWl on the substructure counting dataset from GIN-AK. We will report the results as soon as they are available.





=======================

Regarding the relationship between Subgraph GNNs and Random Walk GNNs

I better understand how the proposed method differs from Subgraph GNNs and random-walk GNNs, respectively. Considering this information, I think it is worth numerically comparing the proposed and existing methods. At a high-level concept, by comparing with Subgraph GNNs, we can explore appropriate encoding methods for subgraph information. Similarly, by comparing with the random-walk-based method, we can check whether encoding structural information from random walks contributes to the predictive performance.

With regards to the features captured by the graph embeddings

I agree with the authors that the result of the CSL dataset supports the claim. If we want to strengthen the claim, another justification would be to check whether ensembling the proposed and MPNN-based method(s) enhances the predictive performance because it is known as ensembling (e.g., Kuncheva and Whitaker, 2003).

[Kuncheva and Whitaker, 2003]: Kuncheva, L.I., Whitaker, C.J. Measures of Diversity in Classifier Ensembles and Their Relationship with the Ensemble Accuracy. Machine Learning 51, 181–207 (2003). https://doi.org/10.1023/A:1022859003006

---
Response:

*Subgraph GNNs*

We are adding an experimental evaluation on counting different subgraphs with CRaWl to the Appendix based on a suggestion by Reviewer P2Wb.
There, we do compare CRaWl to GIN-AK, which is a state-of-the-art Subgraph GNN.
The preliminary results are already available in the respective OpenReview discussion.
The methods do indeed appear to have different strengths and weaknesses, as neither method is best across all considered subgraphs.
This is also reflected by out main experiments in Table 1, where CRaWl has an edge on molecular data but GIN-AK yields slightly better results on CIFAR10.
Such a direct comparison to random-walk-based methods is of lesser interest to us, as these do not primarily aim to capture the graph structure in fine detail.

--- würde den Absatz weg lassen ---
In Section 5 we provide an ablation study that highlights the importance of the individual components that we use to encode the local structure (and additionally the impact of the type of walks). 
Both the question of analysing in detail which components of CRaWl would help improving subgraph GNNs and other random walk methods are very interesting but in my personal view a worthwhile project on their own. 
Especially for the adjacency encoding would have the potential to also lift other random-walk-based methods to a much higher level. 
In terms of subgraph GNNs the picture is less clear as we effectively use MLPs to embed those subgraphs which on their own (at least in early experiments) were rather weak for graph classification on unlabeled graphs. 
This means that MLPs do have trouble coping with the possible permutations that may occur when traversing such a subgraph and other methods such as expressive GNNs might actually be a better fit here, although we would expect them to be much slower.
Overall, I believe that the field of open questions here is vast and cannot easily be squeezed into a single table or paragraph.
-----------------------------------


*Ensembling*

Since our CRaWl layer is compatible with MPGNNs and also with Graph Transformers, it raises the question what would happen if we combine all three techniques as all three methods focus on different aspects of the graph structure. 
Through a combined architecture that for example runs all three aggregation methods in parallel we would thus expect a slight performance gain, unless the expanded model capacity results in overfitting.
However, we believe that doing such experiments thoroughly will be a project in its own right. 
For the CSL dataset, one clearly does not need more than CRaWl as this method already performs perfect predictions. 
Evaluating ensembles here would mean that a model simply learns to ignore all MPGNN predictions and rely exclusively on CRaWl embeddings. 
Only for other datasets such as substructure counting, ensembling could be used to study whether the different views of CRaWl, MPGNNs, and Graph Transformers are synergetic.

We will highlight this aspect more prominently in the outlook section of the revised paper.

